Functionality-Driven Musculature Retargeting

We present a novel retargeting algorithm that transfers the musculature of a reference anatomical model to new bodies with different sizes, body proportions, muscle capability, and joint range of motion while preserving the functionality of the original musculature as closely as possible. The geometric configuration and physiological parameters of musculotendon units are estimated and optimized to adapt to new bodies. The range of motion around joints is estimated from a motion capture dataset and edited further for individual models. The retargeted model is simulation-ready, so we can physically simulate muscle-actuated motor skills with the model. Our system is capable of generating a wide variety of anatomical bodies that can be simulated to walk, run, jump and dance while maintaining balance under gravity. We will also demonstrate the construction of individualized musculoskeletal models from bi-planar X-ray images and medical examinations.

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at http://www.dante.de/cgi-bin/ctan-index

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

For questions concerning the Eurographics Style please contact publishing@eg.org


